Decoupling the rotation of stars and gas -- I: the relationship with morphology and halo spin

We use a combination of data from the MaNGA survey and MaNGA-like observations in IllustrisTNG100 to determine the prevalence of misalignment between the rotational axes of stars and gas. This census paper outlines the typical characteristics of misaligned galaxies in both observations and simulations to determine their fundamental relationship with morphology and angular momentum. We present a sample of ~4500 galaxies from MaNGA with kinematic classifications which we use to demonstrate that the prevalence of misalignment is strongly dependent on morphology. The misaligned fraction sharply increases going to earlier morphologies (28$\pm$3% of 301 early-type galaxies, 10$\pm$1% of 677 lenticulars and 5.4$\pm$0.6% of 1634 pure late-type galaxies). For early-types, aligned galaxies are less massive than the misaligned sample whereas this trend reverses for lenticulars and pure late-types. We also find that decoupling depends on group membership for early-types with centrals more likely to be decoupled than satellites. We demonstrate that misaligned galaxies have similar stellar angular momentum to galaxies without gas rotation, much lower than aligned galaxies. Misaligned galaxies also have a lower gas mass than the aligned, indicative that gas loss is a crucial step in decoupling star-gas rotation. Through comparison to a mock MaNGA sample, we find that the strong trends with morphology and angular momentum hold true in IllustrisTNG100. We demonstrate that the lowered angular momentum is, however, not a transient property and that the likelihood of star-gas misalignment at z = 0 is correlated with the spin of the dark matter halo going back to z = 1.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
